Shared-Dining: Broadcasting Secret Shares using Dining-Cryptographers Groups

A k-anonymous broadcast can be implemented using a small group of dining cryptographers to first share the message, followed by a flooding phase started by group members. Members have little incentive to forward the message in a timely manner, as forwarding incurs costs, or they may even profit from keeping the message. In worst case, this leaves the true originator as the only sender, rendering the dining-cryptographers phase useless and compromising their privacy. We present a novel approach using a modified dining-cryptographers protocol to distributed shares of an (n,k)-Shamir's secret sharing scheme. Finally, all group members broadcast their received share through the network, allowing any recipient of k shares to reconstruct the message, enforcing anonymity. If less than k group members broadcast their shares, the message cannot be decoded thus preventing privacy breaches for the originator. Our system provides (n-|attackers|)-anonymity for up to k-1 attackers and has little performance impact on dissemination. We show these results in a security analysis and performance evaluation based on a proof-of-concept prototype. Throughput rates between 10 and 100 kB/s are enough for many real applications with high privacy requirements, e.g., financial blockchain system.

==> data/IncreasingK_D10.csv <==
x,y
1,156.9627702350615,0.0


==> data/IncreasingN_D.csv <==
x,y
3,1900.0,579.9105933644395
4,1158.7301587301588,167.23259925163075
5,805.3872053872054,80.94264889598234
6,761.8648018648018,149.89863869358288
7,564.4772594352427,115.18836286470122
8,434.7741648493528,62.47229755437235
9,394.75171886936596,73.95539536557848
10,357.9902398942647,65.61294605222896
11,339.14159803215273,47.17428293748588
12,277.7654423396606,39.227756353726015
13,259.4521261187928,41.43268311658576
14,216.71530712340135,47.05326183374877
15,212.858245835332,39.12382447545283
16,183.75833916670337,25.507658703312647
17,144.93329357500292,23.174464718972196
18,154.37638255570673,19.313918825626462
19,112.42269279695016,23.49146910659734
20,120.29552160742206,20.597658819658683


==> data/IncreasingN_S.csv <==
x,y
3,45.38740926165345,2.3036805353549625
4,32.367662600042024,6.261437207701735
5,22.461083943365434,3.4025036745700485
6,18.142177784205447,3.0686381855001144
7,17.243215905256893,2.6374288177930696
8,15.97440429951376,2.299306115876304
9,11.949031157096663,2.234959264993732
10,9.247181308564489,1.5293717243879867
11,10.315602014585131,1.4175805116843243
12,9.052772218407537,1.630612205664836
13,8.161685703112097,1.01171585515072
14,7.421579978996779,1.0502413089906208
15,7.198063371736444,1.1162939157139733
16,6.648210861166492,0.7884316694365926
17,6.118715879658291,0.8976919726283346
18,6.261490310271228,1.0744242532958366
19,5.634741444056506,0.6877481042206256
20,4.912886370557338,0.5107234990534052


==> data/final_bm/IncreasingBPR_D10.csv <==
x,y
32,120.12013596686741,10.192803928217833
64,196.00875097442605,14.393433541278979
128,296.56762990096325,10.991523050076827
256,349.7979797979798,31.172104131250094
512,487.09150326797385,38.27995827143669
1024,503.9589169000934,50.21518313351309
2048,459.02132782937736,33.995844576166355
4096,362.48296630905327,30.698550284990112
8192,293.3034679241576,22.03645919425684
16384,205.67015729311714,11.426126220577203
32768,152.552910330769,11.740299485368888


==> data/final_bm/IncreasingBPR_D4.csv <==
x,y
32,299.96266823853034,18.757426606918045
64,552.3809523809524,26.93740118805894
128,854.040404040404,117.6279865945287
256,1158.7301587301588,167.23259925163075
512,1466.6666666666665,188.56180831641274
1024,1800.0,282.842712474619
2048,1479.3829482734283,245.3493848827373
4096,1358.7301587301588,229.6271913653984
8192,1091.2698412698412,191.9585178166321
16384,770.7070707070707,95.80529859700509
32768,715.7509157509157,86.70439883144873


==> data/final_bm/IncreasingBPR_S10.csv <==
x,y
32,47.728734771847066,0.9251846929012475
64,53.935689021927,1.9453893789708883
128,59.96095279609409,1.5875594425382895
256,62.99993867045689,0.784445836207198
512,65.23416376143906,1.1430172750538148
1024,62.26152284967063,0.6255651542613059
2048,57.432691428272335,1.0636508749740452
4096,54.4328154457404,5.545255991110299
8192,39.67030417022056,1.7331674402624668
16384,27.022396841552013,0.6925563238201207
32768,20.639993982990497,0.44073650663777797


==> data/final_bm/IncreasingBPR_S4.csv <==
x,y
32,139.65960009209573,5.152900887659557
64,169.71405077603043,6.829225470241283
128,180.99629838760274,7.096365769681281
256,184.02966542501426,5.465104840059404
512,193.99819182187753,10.338759824614447
1024,172.14256347003803,4.781903525948899
2048,166.13348140857258,13.29013858021854
4096,140.73104390618525,13.770798909300199
8192,109.9488691466968,17.366726170243865
16384,72.80596849832132,12.583592750495658
32768,57.502036594533884,18.136878006635428


==> data/final_bm/IncreasingK_D10.csv <==
x,y
1,246.670276576743,0.0


==> data/final_bm/IncreasingK_S10.csv <==
x,y
3,40.03157188467368,1.1764568535848372
4,34.85312990982229,1.1972380568830787
5,31.564449336441573,0.8394139280768389
6,29.112502355212754,2.5742493906936907
7,25.750506036351265,0.5057105689308514
8,23.60468598996507,0.5221937002085504
9,21.419649604790784,0.4526685596415261
10,20.40228061418292,1.6542187682620826


==> data/final_bm/IncreasingN_D.csv <==
x,y
3,1415.2380952380952,396.6755272548364
4,1269.047619047619,259.4691947776243
5,1011.7826617826618,223.27385375504159
6,872.053872053872,137.14082056845996
7,607.7200577200578,154.32652509903758
8,502.50544662309375,92.5231830066416
9,392.95915678524375,30.921962439838993
10,368.91481262190644,54.34990936505867
11,320.41468193642106,39.76593679969104
12,286.29456763865363,27.598993465829814
13,267.4102177022088,16.298573699366106
14,234.52924744602706,17.830445842594735
15,204.7846509535616,13.333832780220634
16,177.96626540947148,16.919217324100888
17,149.08855722465808,15.754071855075704
18,136.99379239752926,9.028388743572746
19,124.41166209040468,9.219910181007624
20,116.39791386931316,9.301699082381331


==> data/final_bm/IncreasingN_DD.csv <==
x,y
3,302.05503308951586,53.52881522880477
4,179.88798259785213,18.01355767099574
5,144.40221626263818,14.257697384418673
6,123.42268258268177,9.967230828941004
7,109.25195158004189,7.942297236487537
8,90.1705767059553,6.944947755534955
9,81.54796622917493,5.54949413018468
10,71.22276897329924,4.064045415033562
11,64.2180152926371,5.56726114156267
12,58.71657410905009,1.5687520881853532
13,48.75262045981799,3.6936034047927024
14,49.584948118889194,3.2920066636305765
15,46.34037119132527,5.278210391147164
16,41.268844729500316,3.2171972746227686
17,40.1316404553089,3.019782517532375
18,38.2504307773473,3.0816418022684173
19,36.741534807339576,3.25414336767834
20,34.045138751312585,2.8282779878220348


==> data/final_bm/IncreasingN_DDD.csv <==
x,y
3,115.80216280498506,4.3889008061268315
4,87.82542447819723,2.7688700746852946
5,68.75296261378416,2.5596195709426772
6,57.49011205750272,1.8689562103775352
7,49.104612357949335,1.1791127010589868
8,43.537181809199495,1.2077510948409145
9,38.562477710696484,0.6025903946550675
10,33.80893632492085,1.1321358109982824
11,31.08479544409512,0.5955987342205725
12,28.602394440087963,0.9958294015823044
13,26.39852466242877,0.5745935189123816
14,24.619971753870722,0.5974372261821087
15,22.62077629065246,0.3896692767957947
16,20.778803616638235,0.7389194481489824
17,19.97401644501737,0.6449437084170914
18,18.558038387836707,0.6064312044589759
19,17.269241771716533,0.5517822693293848
20,16.304316927210703,0.7107641283372415


==> data/final_bm/IncreasingN_DDDD.csv <==
x,y
3,19.384511751587205,0.12056996492123431
4,19.222395288681003,0.14485709895770058
5,18.90580009073568,0.1278258042759715
6,18.648423967475857,0.09720412852320305
7,18.455185374626037,0.12843606287506268
8,17.94424069623924,0.16322853091613218
9,17.330220545293827,0.31182666729994846
10,16.683189601962386,0.17774041265166787
11,16.61798485613572,0.7139828464550224
12,15.962086008501652,0.14089212379252808
13,15.618145940929555,0.11747885682362402
14,15.182427317503262,0.19322843227303885
15,14.7497649166125,0.1687556192691406
16,14.247766553418098,0.33119036965377396
17,13.876944233345275,0.2648201119163106
18,13.231751105205749,0.17341303694116694
19,12.804970058058553,0.17501118875169594
20,13.288484648513295,1.5162603587431285


==> data/final_bm/IncreasingN_S.csv <==
x,y
3,278.9382457995732,22.1657854971733
4,174.94530451591072,14.65922031457312
5,146.65205333081923,11.534525435282433
6,116.81944679234445,2.2022166221854915
7,98.79555453240127,1.9291297386283404
8,83.65900926939914,1.877126365439663
9,70.49142189833954,0.8018723567076947
10,63.75682815251293,0.950616293753677
11,54.962056741718854,2.841687725287191
12,48.55815838802068,2.008131035497716
13,46.3014350080627,0.8811461390901129
14,42.526844033783185,0.5430952676299168
15,39.22105522765526,0.504043473478588
16,36.13680066862984,0.37339284533059963
17,33.613092740559786,0.8992841587191401
18,30.873287173035113,0.2864848586395763
19,28.900447959243,0.27613050851258447
20,27.68427479565208,0.87507748493175


==> data/final_bm/IncreasingN_SD.csv <==
x,y
3,100.16734776015856,24.04994735500854
4,60.8941600561007,11.895304978669753
5,46.78880094434678,13.377628320573924
6,41.40507666661416,10.755989962655015
7,34.911634578380074,8.808825795002996
8,32.65086250547516,6.664348161633512
9,32.613479593437425,6.3691308748862845
10,25.074534311625946,4.443756468037555
11,27.1077998779432,4.655564695023526
12,25.125398327125247,3.7136174177632735
13,20.34271816584966,3.3000258962668387
14,21.09359806073867,3.1985559015847835
15,19.067944194878972,1.3220382549176852
16,17.22793251995707,2.170645201155844
17,16.27182471348497,0.6570183859090984
18,14.926487428369526,1.5256510701229309
19,14.328974270522007,1.980309168452059
20,13.757021312009638,1.1905538005891412


==> data/final_bm/IncreasingN_SDD.csv <==
x,y
3,59.38563518608563,18.011609214339984
4,42.05539394129187,7.0849140106819615
5,28.681413767814597,4.228812185273842
6,27.05692705518029,4.627394709960405
7,22.975361708081884,3.07833225222864
8,23.32644275617089,5.1438202605423085
9,18.194920193250205,1.8465902533184602
10,17.230327917413547,2.6558305666359234
11,14.715660784465248,1.5046881529430378
12,14.767550818106338,2.347839916011419
13,12.849980517965415,2.8398143106226574
14,12.03877163945236,1.8982338401463987
15,11.869726900658096,1.423870879278119
16,11.317974922582826,1.3609812417544513
17,9.826719321424264,1.1045045507569862
18,8.47038597911182,1.5477345402418925
19,9.02549509603686,0.7075144014288083
20,9.290802631787603,0.8319890350560416


==> data/final_bm/IncreasingN_SDDD.csv <==
x,y
3,15.667815299536484,1.812580034239786
4,13.576661696301006,0.9584257695140754
5,13.231820239871404,2.1033014866997495
6,11.32297004199901,0.09522586488789488
7,10.586369894374554,0.06654002143241551
8,11.253898810752528,2.4174014056099726
9,9.50509206289531,0.12253821140294867
10,9.120893687508236,0.1113538006239263
11,8.630657066458276,0.12334140847314282
12,8.38340633348357,0.2724107703401304
13,8.45491037836824,1.1200857538303055
14,7.783978971096872,0.09526516796834691
15,7.600501835190297,0.2703718646397703
16,7.2554343115271065,0.09696930535067705
17,7.097657200207833,0.138373398836124
18,6.973451326592714,0.411323936939366
19,6.794271536693263,0.16637897421468403
20,6.546179341389841,0.11905839330377341

